Variational Flow Models: Flowing in Your Style

We propose a systematic training-free method to transform the probability flow of a "linear" stochastic process characterized by the equation X_{t}=a_{t}X_{0}+\sigma_{t}X_{1} into a straight constant-speed (SC) flow, reminiscent of Rectified Flow. This transformation facilitates fast sampling along the original probability flow via the Euler method without training a new model of the SC flow. The flexibility of our approach allows us to extend our transformation to inter-convert two posterior flows of two distinct linear stochastic processes. Moreover, we can easily integrate high-order numerical solvers into the transformed SC flow, further enhancing the sampling accuracy and efficiency. Rigorous theoretical analysis and extensive experimental results substantiate the advantages of our framework. Our code is available at this [https://github.com/clarken92/VFM||link].

==> Notes.txt <==
Problem with natbib, remember to put this in the preamble:

\PassOptionsToPackage{numbers, compress}{natbib}

Problem with unicode in hyperref, remember to put this in the preamble:

\usepackage[unicode=true]{hyperref}


Copy bibtex item from .bbl file and remove it

==> asset/CocoCaption/gen_images/captions_subset.txt <==
Image643, OriID15216, A kitchen with a center island next to a refrigerator freezer.
Image155, OriID34564, Two large colorful birds touch their beaks together.
Image36, OriID11715, A man jumping a brown horse over an obstacle.
Image18, OriID27176, a kitchen with white counter tops and cabinets.

